Mesoscale asymptotic approximations to solutions of mixed boundary value problems in perforated domains

We describe a method of asymptotic approximations to solutions of mixed boundary value problems for the Laplacian in a three-dimensional domain with many perforations of arbitrary shape, with the Neumann boundary conditions being prescribed on the surfaces of small voids. The only assumption made on the geometry is that the diameter of a void is assumed to be smaller compared to the distance to the nearest neighbour. The asymptotic approximation, obtained here, involves a linear combination of dipole fields constructed for individual voids, with the coefficients, which are determined by solving a linear algebraic system. We prove the solvability of this system and derive an estimate for its solution. The energy estimate is obtained for the remainder term of the asymptotic approximation.

==> Instructions_for_compiling.txt <==
Dear Sir/Madam

Please can you consider the paper

'Mesoscale asymptotic approximations to solutions of mixed problems in perforated domains'

by Vladimir Maz'ya, Alexander Movchan and Michael Nieves,  for uploading on to the ArXiv database.

The paper can be compiled through the file Meso_parts_no_eps.tex, all figures and files are in the attached folder.

Best Wishes


Michael Nieves

==> Mesoscale pdf/Instructions_for_compiling.txt <==
Dear Sir/Madam

Please can you consider the paper

'Mesoscale asymptotic approximations to solutions of mixed problems in perforated domains'

by Vladimir Maz'ya, Alexander Movchan and Michael Nieves,  for uploading on to the ArXiv database.

The paper can be compiled through the file Meso_parts_no_eps.tex, all figures and files are in the attached folder.

Best Wishes


Michael Nieves
